Two-Step Occupation Coding

Occupation coding links job titles in free text to occupational taxonomies and is a core task in labor market research. Existing approaches typically address this problem in a single end-to-end step, jointly identifying job titles and assigning occupational codes. This paper presents a novel two-step approach that separates these tasks. In the first step, a domain-specific Named Entity Recognition (NER) model identifies occupational titles in continuous text, even under noise such as OCR errors. In the second step, the extracted job titles are mapped to a taxonomy, enabling the classifier to focus exclusively on this mapping. We demonstrate that this separation improves accuracy, robustness, and interpretability compared to single-step approaches. The method has been developed for German documents but is transferable to other languages. We further introduce a margin-based confidence criterion for occupation coding, replacing common absolute thresholds. To support reproducibility, we publish the source code and evaluation scripts.

==> data/jobbert_evaluation.txt <==
Two-step occupation coding:
  Precision: 0.3014
  Recall:    0.8286
  F1:        0.4420
  TP/FP/FN:  261/605/54

==> data/thresholds.txt <==
=== Baseline (accept all NER-detected predictions) ===
Precision: 0.2199  Recall: 0.7559  F1: 0.3407
TP/FP/FN:  135111/479209/43632

=== Best absolute threshold ===
t = 0.60
Precision: 0.4411  Recall: 0.4367  F1: 0.4389
TP/FP/FN:  116387/147448/150155

=== Best margin threshold ===
m = 0.21  (margin = top1 - top2)
Precision: 0.4428  Recall: 0.4365  F1: 0.4396
TP/FP/FN:  116381/146473/150252

=== Best combined threshold (absolute + margin) ===
t = 0.50, m = 0.21
Precision: 0.4428  Recall: 0.4365  F1: 0.4396
TP/FP/FN:  116381/146473/150252

